Single Particle Operators and their Correlators in Free $\mathcal{N}=4$ SYM

We consider a set of half-BPS operators in $\mathcal{N}=4$ super Yang-Mills theory which are appropriate for describing single-particle states of superstring theory on AdS${}_5 \times S^5$. These single-particle operators are defined to have vanishing two-point functions with all multi-trace operators and therefore correspond to admixtures of single- and multi-traces. We find explicit formulae for all single-particle operators and for their two-point function normalisation. We show that single-particle $U(N)$ operators belong to the $SU(N)$ subspace, thus for length greater than one they are simply the $SU(N)$ single-particle operators. Then, we point out that at large $N$, as the length of the operator increases, the single-particle operator naturally interpolates between the single-trace and the $S^3$ giant graviton. At finite $N$, the multi-particle basis, obtained by taking products of the single-particle operators, gives a new basis for all half-BPS states, and this new basis naturally cuts off when the length of any of the single-particle operators exceeds the number of colours. From the two-point function orthogonality we prove a multipoint orthogonality theorem which implies vanishing of all near-extremal correlators. We then compute all maximally and next-to-maximally extremal free correlators, and we discuss features of the correlators when the extremality is lowered. Finally, we describe a half-BPS projection of the operator product expansion on the multi-particle basis which provides an alternative construction of four- and higher-point functions in the free theory.

==> Ancillary_3pt_6extremal.txt <==
6 , 6 , 6 RESULT: -32832000*n^(-6) +25920000*n^(-4) +16588800*n^(-2) -12139200*n^(0) +2778336*n^(2) -337176*n^(4) +21024*n^(6) +216*n^(8)
6 , 6 , 4 2 RESULT: +19699200*n^(-5) -24537600*n^(-3) +3559680*n^(-1) +1687680*n^(1) -438336*n^(3) +25920*n^(5) +3456*n^(7)
6 , 6 , 3 3 RESULT: +26265600*n^(-5) -34214400*n^(-3) +7395840*n^(-1) +764640*n^(1) -190296*n^(3) -25920*n^(5) +4536*n^(7)
6 , 6 , 2 2 2 RESULT: -6566400*n^(-4) +9676800*n^(-2) -3836160*n^(0) +870912*n^(2) -178560*n^(4) +33408*n^(6)
6 , 7 , 7 RESULT: +508032000*n^(-7) -169344000*n^(-5) -579297600*n^(-3) +285062400*n^(-1) -49349664*n^(1) +5528964*n^(3) -692370*n^(5) +59976*n^(7) +294*n^(9)
6 , 7 , 5 2 RESULT: -338688000*n^(-6) +322560000*n^(-4) +101707200*n^(-2) -111711600*n^(0) +30049320*n^(2) -4184460*n^(4) +262080*n^(6) +5460*n^(8)
6 , 7 , 4 3 RESULT: -508032000*n^(-6) +546739200*n^(-4) +47859840*n^(-2) -112870800*n^(0) +29520288*n^(2) -3354120*n^(4) +130032*n^(6) +7560*n^(8)
6 , 7 , 3 2 2 RESULT: +169344000*n^(-5) -224179200*n^(-3) +49311360*n^(-1) +8306928*n^(1) -2635920*n^(3) -222768*n^(5) +75600*n^(7)
6 , 8 , 8 RESULT: -7857561600*n^(-8) -2167603200*n^(-6) +14595194880*n^(-4) -4681313280*n^(-2) -31352832*n^(0) +163057920*n^(2) -20687232*n^(4) +126336*n^(6) +138624*n^(8) +384*n^(10)
6 , 8 , 6 2 RESULT: +5612544000*n^(-7) -2903040000*n^(-5) -5331916800*n^(-3) +3264399360*n^(-1) -739541376*n^(1) +109831680*n^(3) -13252608*n^(5) +967680*n^(7) +8064*n^(9)
6 , 8 , 5 3 RESULT: +8980070400*n^(-7) -6425395200*n^(-5) -5806725120*n^(-3) +4099104000*n^(-1) -973748160*n^(1) +140785920*n^(3) -14869440*n^(5) +766080*n^(7) +11520*n^(9)
6 , 8 , 4 4 RESULT: +10102579200*n^(-7) -7896268800*n^(-5) -5442232320*n^(-3) +4064209920*n^(-1) -942511104*n^(1) +125033472*n^(3) -11480064*n^(5) +657408*n^(7) +12288*n^(9)
6 , 8 , 4 2 2 RESULT: -3367526400*n^(-6) +3522355200*n^(-4) +627701760*n^(-2) -1065005568*n^(0) +324220416*n^(2) -44459520*n^(4) +2578944*n^(6) +135168*n^(8)
6 , 8 , 3 3 2 RESULT: -4490035200*n^(-6) +4993228800*n^(-4) +339655680*n^(-2) -1150060032*n^(0) +347136192*n^(2) -40799808*n^(4) +710208*n^(6) +164160*n^(8)
6 , 8 , 2 2 2 2 RESULT: +1122508800*n^(-5) -1470873600*n^(-3) +259338240*n^(-1) +124526592*n^(1) -35868672*n^(3) -1032192*n^(5) +1400832*n^(7)
7 , 7 , 8 RESULT: -8890560000*n^(-8) -1926288000*n^(-6) +15657264000*n^(-4) -4905331200*n^(-2) -91558656*n^(0) +178608528*n^(2) -22443176*n^(4) +158760*n^(6) +149352*n^(8) +392*n^(10)
7 , 7 , 6 2 RESULT: +6350400000*n^(-7) -3450384000*n^(-5) -5777452800*n^(-3) +3591504000*n^(-1) -819032256*n^(1) +118438488*n^(3) -14548296*n^(5) +1066632*n^(7) +8232*n^(9)
7 , 7 , 5 3 RESULT: +10160640000*n^(-7) -7451136000*n^(-5) -6319353600*n^(-3) +4561704000*n^(-1) -1092045360*n^(1) +155220240*n^(3) -15876000*n^(5) +834960*n^(7) +11760*n^(9)
7 , 7 , 4 4 RESULT: +11430720000*n^(-7) -9106473600*n^(-5) -5936353920*n^(-3) +4551402240*n^(-1) -1064025984*n^(1) +136434816*n^(3) -12404448*n^(5) +686784*n^(7) +14112*n^(9)
7 , 7 , 4 2 2 RESULT: -3810240000*n^(-6) +4000752000*n^(-4) +685843200*n^(-2) -1183272384*n^(0) +355344864*n^(2) -51485280*n^(4) +2911776*n^(6) +145824*n^(8)
7 , 7 , 3 3 2 RESULT: -5080320000*n^(-6) +5656089600*n^(-4) +374814720*n^(-2) -1292560416*n^(0) +386358336*n^(2) -45567648*n^(4) +1016064*n^(6) +169344*n^(8)
7 , 7 , 2 2 2 2 RESULT: +1270080000*n^(-5) -1655337600*n^(-3) +287038080*n^(-1) +152974080*n^(1) -55074432*n^(3) -1223040*n^(5) +1542912*n^(7)
7 , 8 , 9 RESULT: +153628876800*n^(-9) +140826470400*n^(-7) -358467379200*n^(-5) +30090735360*n^(-3) +46832760576*n^(-1) -14939092224*n^(1) +2220844752*n^(3) -201505752*n^(5) +7971768*n^(7) +317016*n^(9) +504*n^(11)
7 , 8 , 7 2 RESULT: -115221657600*n^(-8) +355622400*n^(-6) +182702983680*n^(-4) -75296269440*n^(-2) +6822681600*n^(0) +763600320*n^(2) -114624720*n^(4) -15393840*n^(6) +3045840*n^(8) +11760*n^(10)
7 , 8 , 6 3 RESULT: -192036096000*n^(-8) +51057216000*n^(-6) +239300006400*n^(-4) -114373002240*n^(-2) +17018112384*n^(0) -1081118304*n^(2) +146279952*n^(4) -34270992*n^(6) +2855664*n^(8) +17136*n^(10)
7 , 8 , 5 4 RESULT: -230443315200*n^(-8) +91547366400*n^(-6) +243200563200*n^(-4) -122008360320*n^(-2) +18763557120*n^(0) -1121628480*n^(2) +82446560*n^(4) -23126880*n^(6) +2476320*n^(8) +21280*n^(10)
7 , 8 , 5 2 2 RESULT: +76814438400*n^(-7) -50701593600*n^(-5) -60582251520*n^(-3) +44676670080*n^(-1) -11961290880*n^(1) +1989458240*n^(3) -252799680*n^(5) +17129280*n^(7) +239680*n^(9)
7 , 8 , 4 3 2 RESULT: +115221657600*n^(-7) -91191744000*n^(-5) -67670991360*n^(-3) +57385810944*n^(-1) -16040002944*n^(1) +2539337472*n^(3) -256257792*n^(5) +11875584*n^(7) +314496*n^(9)
7 , 8 , 3 3 3 RESULT: +153628876800*n^(-7) -131681894400*n^(-5) -75158254080*n^(-3) +70793243136*n^(-1) -20504171520*n^(1) +3188299968*n^(3) -274337280*n^(5) +7874496*n^(7) +362880*n^(9)
7 , 8 , 3 2 2 2 RESULT: -38407219200*n^(-6) +40490150400*n^(-4) +8352046080*n^(-2) -14679753984*n^(0) +4935772800*n^(2) -717962112*n^(4) +23425920*n^(6) +3540096*n^(8)

